Complexity Reduction over Bi-RNN-Based Nonlinearity Mitigation in Dual-Pol Fiber-Optic Communications via a CRNN-Based Approach

Bidirectional recurrent neural networks (bi-RNNs), in particular, bidirectional long short term memory (bi-LSTM), bidirectional gated recurrent unit, and convolutional bi-LSTM models have recently attracted attention for nonlinearity mitigation in fiber-optic communication. The recently adopted approaches based on these models, however, incur a high computational complexity which may impede their real-time functioning. In this paper, by addressing the sources of complexity in these methods, we propose a more efficient network architecture, where a convolutional neural network encoder and a unidirectional many-to-one vanilla RNN operate in tandem, each best capturing one set of channel impairments while compensating for the shortcomings of the other. We deploy this model in two different receiver configurations. In one, the neural network is placed after a linear equalization chain and is merely responsible for nonlinearity mitigation; in the other, the neural network is directly placed after the chromatic dispersion compensation and is responsible for joint nonlinearity and polarization mode dispersion compensation. For a 16-QAM 64 GBd dual-polarization optical transmission over 14x80 km standard single-mode fiber, we demonstrate that the proposed hybrid model achieves the bit error probability of the state-of-the-art bi-RNN-based methods with greater than 50% lower complexity, in both receiver configurations.

==> bi_gru_Qfactor-cpe.csv <==
Power,BER,Qfactor
-5,0.0165189,6.574210497961939
-3,0.0041837,8.421786293851014
-1,0.0005774,10.237173474535297
0,0.0001788,11.052260415097345
1,5.71e-05,11.727815979171083
2,1.43e-05,12.432532388302391
3,8.2e-06,12.687514570532823
4,9.3e-06,12.631038900146766
5,4.39e-05,11.87025502258158
6,0.0002537,10.823641947587175
7,0.0014169,9.499509380384277
9,0.0213501,6.135492112764095
11,0.0831473,2.824030674590831


==> bi_gru_Qfactor-e2e.csv <==
Power,BER,Qfactor
-5,0.0165189,6.574210497961939
-3,0.0041437,8.432509344917618
-1,0.0005624,10.257138292615496
0,0.0001898,11.014042271456454
1,5.91e-05,11.708830276123855
2,1.93e-05,12.288881924670958
3,1.4e-05,12.442520376039958
4,1.73e-05,12.341819438530377
5,6.57e-05,11.649948208882194
6,0.0003437,10.615659350958541
7,0.0020869,9.141639269661926
9,0.0253501,5.818529421432849
11,0.0891473,2.5810596065408635


==> bi_lstm_Qfactor-cpe.csv <==
Power,BER,Qfactor
-5,0.0166788,6.558422658839272
-3,0.0041149,8.440279162091626
-1,0.0005717,10.244708390355425
0,0.0001672,11.094824559800605
1,4.83e-05,11.819013180854416
2,1.49e-05,12.413107430839856
3,8.8e-06,12.655918825141994
4,9.8e-06,12.607335753387762
5,3.69e-05,11.961994152126756
6,0.0002254,10.902197646496905
7,0.0013326,9.553785061623369
9,0.0208687,6.176105933369457
11,0.0811568,2.9059953489562025


==> bi_lstm_Qfactor-e2e.csv <==
Power,BER,Qfactor
-5,0.0168788,6.538816890135449
-3,0.0039149,8.495419810426695
-1,0.0005817,10.23153031846472
0,0.0001872,11.022900062360822
1,5.53e-05,11.745410149365853
2,1.79e-05,12.325387303784261
3,1.28e-05,12.484494509411856
4,1.64e-05,12.367449684333007
5,5.76e-05,11.723015362925448
6,0.0002954,10.720565557361619
7,0.0019926,9.18583144175293
9,0.0238687,5.931981752832261
11,0.0851568,2.741996135758127


==> bi_rnn_Qfactor-cpe.csv <==
Power,BER,Qfactor
-5,0.0164767,6.578394142123415
-3,0.0040975,8.444993651290943
-1,0.0006074,10.198511841459286
0,0.0001678,11.092561429764057
1,4.79e-05,11.82349735152819
2,1.72e-05,12.344607543115316
3,1.08e-05,12.563026518634658
4,1.27e-05,12.488149865316533
5,5.15e-05,11.784273695665032
6,0.0003257,10.653195689894897
7,0.001755,9.305094644048227
9,0.0235539,5.956652860189049
11,0.0861924,2.6999859920742293


==> bi_rnn_Qfactor-e2e.csv <==
Power,BER,Qfactor
-5,0.0164767,6.578394142123415
-3,0.0040975,8.444993651290943
-1,0.0006074,10.198511841459286
0,0.0001678,11.092561429764057
1,4.99e-05,11.801397875413063
2,2.32e-05,12.198410428525627
3,1.68e-05,12.35590696030824
4,2.19e-05,12.226950629891594
5,8.31e-05,11.516508944866183
6,0.0004507,10.421767892623308
7,0.002655,8.90461031566855
9,0.0295539,5.5172360463014325
11,0.0969239,2.274056147393784


==> cnn+rnn_Qfactor-cpe.csv <==
Power,BER,Qfactor
-5,0.0164332,6.58271416322842
-3,0.0039549,8.484221351999624
-1,0.0005553,10.26674417554254
0,0.0001646,11.104713185209143
1,4.1e-05,11.906569194896903
2,1.02e-05,12.589144567948313
3,5.9e-06,12.831962109703765
4,6.4e-06,12.796692603440283
5,2.51e-05,12.159161426431968
6,0.0001464,11.177981211331574
7,0.0008963,9.890332570098327
9,0.0156593,6.660884628034683
11,0.0645113,3.625249283111136


==> cnn+rnn_Qfactor-e2e-nophase.csv <==
Power,BER,Qfactor
-5,0.0161332,6.6127176298093495
-3,0.0039149,8.495419810426695
-1,0.0005353,10.294367357652593
0,0.0001656,11.100894019806265
1,3.8e-05,11.946609079250583
2,9.2e-06,12.635916841873769
3,4.9e-06,12.911470807637496
4,5e-06,12.902888990530382
5,1.71e-05,12.34741018369876
6,9.74e-05,11.424078987277827
7,0.0006263,10.174966849745141
9,0.0121593,7.051591851699165
11,0.0545113,4.0965124284107866


==> cnn+rnn_Qfactor-e2e.csv <==
Power,BER,Qfactor
-5,0.0162788,6.598109750359957
-3,0.0038149,8.523806216163845
-1,0.0005617,10.258080823926278
0,0.0001672,11.094824559800605
1,4.53e-05,11.853477117460379
2,1.29e-05,12.480864693665087
3,8.5e-06,12.671465332835108
4,1.19e-05,12.518360337352853
5,4.66e-05,11.838302676351091
6,0.0002354,10.873521020703043
7,0.0014526,9.477311283498228
9,0.0198687,6.262440333602798
11,0.0721568,3.2865478699602986


==> cnn_mlp_Qfactor-cpe.csv <==
Power,BER,Qfactor
-5,0.0166168,6.564532237350874
-3,0.0042892,8.393876001488746
-1,0.0005859,10.226051986853848
0,0.0001907,11.011000438679108
1,6.26e-05,11.676924510409311
2,1.93e-05,12.288881924670958
3,1.36e-05,12.456140504448705
4,2.01e-05,12.269070960985449
5,9.46e-05,11.441198795054468
6,0.0004669,10.395898578458915
7,0.0026507,8.906246411163536
9,0.0297965,5.500662920678584
11,0.0940811,2.3853506697281412


==> cnn_mlp_Qfactor-e2e.csv <==
Power,BER,Qfactor
-5,0.017206,6.507072376111317
-3,0.0043434,8.379740939000866
-1,0.0006063,10.199900936170685
0,0.0001928,11.00395058894132
1,6.21e-05,11.681384969339101
2,2.96e-05,12.075824591356586
3,2.31e-05,12.200554541481559
4,3.4e-05,12.004592653505192
5,0.0001399,11.20606783127519
6,0.0007107,10.076548414742266
7,0.0037362,8.546552209486222
9,0.0373392,5.0202717011193485
11,0.1159712,1.5500489314424801


==> cnn_rnn_Qfactor-cpe.csv <==
Power,BER,Qfactor
-5,0.0164332,6.58271416322842
-3,0.0039549,8.484221351999624
-1,0.0005553,10.26674417554254
0,0.0001646,11.104713185209143
1,4.1e-05,11.906569194896903
2,1.02e-05,12.589144567948313
3,5.9e-06,12.831962109703765
4,6.4e-06,12.796692603440283
5,2.51e-05,12.159161426431968
6,0.0001464,11.177981211331574
7,0.0008963,9.890332570098327
9,0.0156593,6.660884628034683
11,0.0645113,3.625249283111136


==> cnn_rnn_Qfactor-e2e.csv <==
Power,BER,Qfactor
-5,0.0162788,6.598109750359957
-3,0.0038149,8.523806216163845
-1,0.0005617,10.258080823926278
0,0.0001672,11.094824559800605
1,4.53e-05,11.853477117460379
2,1.29e-05,12.480864693665087
3,8.5e-06,12.671465332835108
4,1.19e-05,12.518360337352853
5,4.66e-05,11.838302676351091
6,0.0002354,10.873521020703043
7,0.0014526,9.477311283498228
9,0.0198687,6.262440333602798
11,0.0721568,3.2865478699602986


==> dbp2_Qfactor-cpe.csv <==
Power,BER,Qfactor
-5.0,0.015538,6.673370638854403
-3.0,0.0044113,8.36222188040866
-1.0,0.0006363,10.162748207910443
0.0,0.0002136,10.937474327105223
1.0,9.61e-05,11.431973340370059
2.0,6.41e-05,11.663728421120801
3.0,8.09e-05,11.531945567721703
4.0,0.0002502,10.832938059062435
5.0,0.0008835,9.902094973476858
6.0,0.0035995,8.586955998614874
7.0,0.0111465,7.179009883911958
9.0,0.0570709,3.972303216880681
11.0,0.1408173,0.6415280392234519


==> dbp2_Qfactor.csv <==
Power,BER,Qfactor
-5.0,0.015538,6.673370638854403
-3.0,0.0044113,8.36222188040866
-1.0,0.0006363,10.162748207910443
0.0,0.0002136,10.937474327105223
1.0,9.61e-05,11.431973340370059
2.0,6.41e-05,11.663728421120801
3.0,8.09e-05,11.531945567721703
4.0,0.0002502,10.832938059062435
5.0,0.0008835,9.902094973476858
6.0,0.0035995,8.586955998614874
7.0,0.0111465,7.179009883911958
9.0,0.0570709,3.972303216880681
11.0,0.1408173,0.6415280392234519


==> dbp6_Qfactor-cpe.csv <==
Power,BER,Qfactor
-5,0.0163147,6.594521393760377
-3,0.0040726,8.45176702858481
-1,0.0005707,10.246036782575775
0,0.0001663,11.098232431016406
1,4.43e-05,11.865413669585333
2,1.26e-05,12.491831146619106
3,7.1e-06,12.751286835125924
4,7.8e-06,12.709757980635208
5,2.92e-05,12.08275821939817
6,0.0001991,10.983190334872223
7,0.0011475,9.68353800347527
9,0.0179886,6.4327349405345995
11,0.0782501,3.0270348797845243


==> dbp80_Qfactor-cpe.csv <==
Power,BER,Qfactor
-5,0.0164764,6.578423909269101
-3,0.0043472,8.378754986546696
-1,0.0004929,10.355917590025069
0,0.0001312,11.245485161658404
1,4.27e-05,11.885016591261747
2,9.2e-06,12.635916841873769
3,3.8e-06,13.018098621099378
4,3e-06,13.115038110630055
5,4.1e-06,12.986491745885441
6,1.73e-05,12.341819438530377
7,0.000124,11.279859476407317
9,0.0045205,8.334473597960406
11,0.0390358,4.920050902621363


==> dbp80_Qfactor.csv <==
Power,BER,Qfactor
-5,0.0164764,6.578423909269101
-3,0.0043472,8.378754986546696
-1,0.0004929,10.355917590025069
0,0.0001512,11.157924989935978
1,4.27e-05,11.885016591261747
2,9.2e-06,12.635916841873769
3,3.8e-06,13.018098621099378
4,3e-06,13.115038110630055
5,4.1e-06,12.986491745885441
6,1.73e-05,12.341819438530377
7,0.000124,11.279859476407317
9,0.0045205,8.334473597960406
11,0.0390358,4.920050902621363


==> linear_Qfactor-cpe.csv <==
Power,BER,Qfactor
-5,0.0166107,6.5651341619558545
-3,0.0045914,8.316729888666677
-1,0.0008399,9.943246264986664
0,0.0003891,10.527908517317128
1,0.0002899,10.733420722544613
2,0.0003021,10.705178320908077
3,0.0005844,10.22800475186038
4,0.0018051,9.27891530147913
5,0.005751,8.052330489018553
6,0.0168854,6.53817254251135
7,0.0363556,5.079543095502162
9,0.1156601,1.561628975565659
11,0.2194992,-2.2264638160413264


==> linear_Qfactor.csv <==
Power,BER,Qfactor
-5,0.0166107,6.5651341619558545
-3,0.0045914,8.316729888666677
-1,0.0008393,9.943824762657163
0,0.0003891,10.527908517317128
1,0.0002895,10.734363729863466
2,0.0003021,10.705178320908077
3,0.0005844,10.22800475186038
4,0.0018051,9.27891530147913
5,0.005751,8.052330489018553
6,0.0168854,6.53817254251135
7,0.0363556,5.079543095502162
9,0.11566,1.5616326989267417
11,0.2194992,-2.2264638160413264


==> mlp_Qfactor-cpe.csv <==
Power,BER,Qfactor
-5,0.0171448,6.512979243374173
-3,0.0041138,8.440576751412896
-1,0.0006073,10.198638035909662
0,0.0002057,10.962038706176763
1,6.87e-05,11.624885807457908
2,3.36e-05,12.010719031231327
3,2.59e-05,12.143422580749586
4,4.88e-05,11.813453805771324
5,0.0002457,10.845055059325349
6,0.0011719,9.665497677169311
7,0.0048218,8.260471279521365
9,0.0390015,4.9220528636506895
11,0.1131775,1.6542836919209691


==> mlp_Qfactor-e2e.csv <==
Power,BER,Qfactor
-5,0.0174405,6.484567136028629
-3,0.0042282,8.409948769522076
-1,0.0006148,10.189221258248121
0,0.0002012,10.976395725433573
1,7.56e-05,11.570698919268676
2,4.23e-05,11.890018632337561
3,3.99e-05,11.92094000948709
4,7.41e-05,11.582098598753387
5,0.0003236,10.657689007209427
6,0.001618,9.379883977523995
7,0.0059706,8.006881233434973
9,0.0510506,4.269033665498913
11,0.1518909,0.24288046543588684


==> pedro_Qfactor-cpe.csv <==
Power,BER,Qfactor
-5,0.0163481,6.591187662006347
-3,0.004089,8.447302290234393
-1,0.0005747,10.240734848525847
0,0.0001672,11.094824559800605
1,3.96e-05,11.924920119280005
2,1.21e-05,12.510640559249314
3,6.6e-06,12.783278918879176
4,7.1e-06,12.751286835125924
5,2.76e-05,12.111364801428572
6,0.0001914,11.008643098399402
7,0.0010384,9.768261281905065
9,0.0169816,6.528799646744751
11,0.0737379,3.21840144608812


==> pedro_Qfactor-e2e.csv <==
Power,BER,Qfactor
-5,0.0170788,6.519365101838552
-3,0.0037149,8.552771848329837
-1,0.0005917,10.218540416415179
0,0.0001772,11.057987168205564
1,5.13e-05,11.786388360431046
2,1.49e-05,12.413107430839856
3,9.6e-06,12.616683362015042
4,1.34e-05,12.463085826372264
5,4.56e-05,11.849941522521881
6,0.0002454,10.845869592584323
7,0.0015726,9.405794066675652
9,0.0208687,6.176105933369457
11,0.0731568,3.243378106147063

